High-Level Synthesis for Packet-Processing Pipelines

Compiling high-level programs to target high-speed packet-processing pipelines is a challenging combinatorial optimization problem. The compiler must configure the pipeline's resources to match the high-level semantics of the program, while packing all of the program's computation into the pipeline's limited resources. State of the art approaches tackle individual aspects of this problem. Yet, they miss opportunities to efficiently produce globally high-quality outcomes. We argue that High-Level Synthesis (HLS), previously applied to ASIC/FPGA design, is the right framework to decompose the compilation problem for pipelines into smaller pieces with modular solutions. We design an HLS-based compiler that works in three phases. Transformation rewrites programs to use more abundant pipeline resources, avoiding scarce ones. Synthesis breaks complex transactional code into configurations of pipelined compute units. Allocation maps the program's compute and memory to the hardware resources. We prototype these ideas in a compiler, CaT, which targets the Tofino pipeline and a cycle-accurate simulator of a Verilog hardware model of an RMT pipeline. CaT can handle programs that existing compilers cannot currently run on pipelines, generating code faster than existing compilers, while using fewer pipeline resources.

==> project_notes.txt <==
Notes from Aarti's discussion with Sharad:

1. Previous approaches to HLS don't do synthesis-based technology mapping like we have to do with PISA.
Previous HLS approaches would only map a + to an adder and a * to a multiplier.

Traditional HLS techniques focus more on ILP for optimizing allocation, the mapping of which operation goes on which resource is much clearer. They haven't needed program synthesis technology for code gen.

CGRA architectures: CTRL-F for coarse in
https://dblp.org/pid/m/SAMahlke.html
https://dl.acm.org/doi/abs/10.1145/1542452.1542456
https://stanford-ppl.github.io/website/papers/isca17-raghu-plasticine.pdf

Nobody does multi-stage actions in the P4 world yet.
(it's also the kind of program Danny mentioned how he had to manually break down the multi-stage action into separate single-stage action.)

The table dependency graph is a poor substitute for the HLS' control flow graph in P4. We need a richer set of dependencies and a better control flow graph.

Code generation is being done to map each action.
Table dependency graph in P4 is too low-level because it only allows a single-stage action.
We need something higher level (e.g., match + transaction) that is closer to the programmer than the hardware (for instance, it should make no reference to stages, etc.).

Want to start with a higher level dependency graph than the TDG itself. We want to get closer to a more traditional compiler, where the amount of data path computation(the action to be done with each table) in each controller state (each match table) can be more complex.

Power users of P4/Tofino break down multi-stage blocks into single-stage blocks themselves. We are trying to automate this in the compiler.

There are 2 ways in which we are using program synthesis:
1. Parametrizable grammars.
2. Program synthesis allows exhaustive exploration of all candidates up to some boundary.

Also, tell people that Chipmunk/Domino doesn't handle the multiple transaction case by itself. They need to be extended. In fact, CaT takes that next step of extending Chipmunk/Domino.

Make the connection to HLS much more tight and less superficial in the next submission: connect to previous HLS approaches, highlight novel aspects.

We should discuss Xilinx Vivado as well.
https://cadlab.cs.ucla.edu/~cong/papers/j-83.pdf

Lecture notes on HLS:
https://cse.usf.edu/~haozheng/teach/cda4253/slides/hls-intro.pdf

Three action items:
1. Make connections to existing HLS stronger.
2. Make the case for such an approach stronger from a network engineer's perspective.
3. Multi-stage actions are both needed for higher-level descriptions of computation (e.g., Danny's examples before he rewrote them) and aren't supported by anyone.

Notes for July 25th (by Jiaqi Gao)
1. It is true that Lyra might use more resources (e.g., number of stages). But this is quite a trivial point in Lyra given its main contribution is cross-platform. However, since this should be one of the main contributions in our CaT paper, we need to highlight such point.

2. Should not only compare against Lyra but also compare against with p4All by selecting some cases. Although neither Lyra nor p4All is open-sourced, at least Lyra is easy to reverse engineering. (~ 1000 python code).
The reason for that is if we can show our synthesis-based code generation is not only better than Lyra but also better than p4All, it means such improvement is quite general. (extend from one point to a line) If we can also show that such approach can help compilers such as modern compilers (gcc, llvm, clang), that would be great.

3. It must be helpful to show our experiment result running directly in the Tofino switch. Even if we can claim that some of the Tofino's details are unclear to us, this might not be convincing to the reviewers. Hence, trying our best to "guess" Tofino's constraints and then compile benchmarks to Tofino should be the reasonable compromise result.

4. There are another two suggestions: First of all, we should put the comparison against Domino compiler in evaluation section; Secondly, it might be worthwhile for us to look deeper into Cetus and show that our approach is orthogonal to the contributions in Cetus paper.


Notes for July 22 (by Aarti)

1. Comparison with other compilers
a. Lyra
-- Lyra new feature is multiple chips
-- predicate block algo, how does it relate to our stateful/stateless logic?
-- Dependency analysis
-- How do they model ALU resource?
-- Find an example snippet

b. Lucid comparison
-- Branch table, so cannot do conditional assignment?
-- Example snippet with basic block and parallel assignment
-- new feature is event-based program

c. P4All
-- new feature is supporting loop-like constructs

2. HLS connections
a. Goal is to raise level of abstraction
b. 2 ways in which we use program synthesis
*** Parameterizes hardware function units via grammars (for HLS resource allocation, or synthesis technology mapping)
*** Explores space of program transformations up to some boundary
--- Which boundary? Stateful logic is a boundary in current tool
--- Could we go beyond stateful logic?

3. Motivation
a. Find snippets in Danny’s examples for use cases for automation
b. Put together compelling app examples from Danny’s code

4. Experiments
a. Handle compelling app examples from Danny’s code (will CaT scale?)
b. Provide compile times for Tofino backend and FPGA backend
c. Hopefully, low-level P4 will compile on Tofino
d. Provide evidence of cycle-level accuracy for FPGA backend on a smaller set of examples (the full apps may need more engineering work)

Aug 26th meeting:
Handle more examples with features that our compiler can support;
Snips of Danny's examples to be considered as a micro benchmark. 

motivate more why HLS can help a programmer of a P4 program. Many of these are in preprocessor (add more features to the preprocessor). 
rewrite rule + code generation in synthesis + ILP solver
not everything can be finished in a push done manner.
We can do it in p4c;

Have a good list of small micro benchmarks. Some of them can be handled by our compiler; others can be put into motivation section

Possible microbenchmarks: 
SipHash, 
complicated match action rules for nested-if
3. Approx-UPF: complex multi-module program (raw organized and manually-optimized versions). Transformation between nested if-else and multiple boolean match-action rules.
silly consideration of the if-else parallel

Show the result of our features

Not just the transaction level that Tofino compiler cannot handle (handled by p4c). 

sensible combination with rewrite and synthesis tools. Domino is only rewrite; Chipmunk is only synthesis; we should combine both. (Reflect that in the writing)

Greedy fashion. Other programs from Danny that can easily fall into our preprocess rewrite rules. Abstract Danny's statement into 3-4 categories' difficulties, because we want to close the loop from motivation to implementation.

P4Fuzz: https://dl.acm.org/doi/10.1145/3427796.3427798
Random p4 generator: https://github.com/andrei8055/p4-compiler-fuzzer/blob/master/src/p4-testcase-generator/bmv2_random_program_generator.py

We need more categories rather than new benchmarks from the old categories.

2. SipHash Lucid: moving logic in and out of if-else branches.




